Light, medium-weight or heavy? The nature of the first supermassive black hole seeds

Observations of hyper-luminous quasars at $z>6$ reveal the rapid growth of supermassive black holes (SMBHs $>10^9 \rm M_{\odot}$) whose origin is still difficult to explain. Their progenitors may have formed as remnants of massive, metal free stars (light seeds), via stellar collisions (medium-weight seeds) and/or massive gas clouds direct collapse (heavy seeds). In this work we investigate for the first time the relative role of these three seed populations in the formation of $z>6$ SMBHs within an Eddington-limited gas accretion scenario. To this aim, we implement in our semi-analytical data-constrained model a statistical description of the spatial fluctuations of Lyman-Werner (LW) photo-dissociating radiation and of metal/dust enrichment. This allows us to set the physical conditions for BH seeds formation, exploring their relative birth rate in a highly biased region of the Universe at $z>6$. We find that the inclusion of medium-weight seeds does not qualitatively change the growth history of the first SMBHs: although less massive seeds ($<10^3 \rm M_\odot$) form at a higher rate, the mass growth of a $\sim 10^9 \rm M_\odot$ SMBH at $z<15$ is driven by efficient gas accretion (at a sub-Eddington rate) onto its heavy progenitors ($10^5 \rm M_\odot$). This conclusion holds independently of the critical level of LW radiation and even when medium-weight seeds are allowed to form in higher metallicity galaxies, via the so-called super-competitive accretion scenario. Our study suggests that the genealogy of $z \sim 6$ SMBHs is characterized by a rich variety of BH progenitors, which represent only a small fraction ($< 10 - 20\%$) of all the BHs that seed galaxies at $z > 15$.

==> natureofBHseeds/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
